Weak corrections to four-parton processes

We report on a calculation of the `mixed' strong and (purely) weak corrections through the order $\alpha_{\mathrm{S}}^2\alpha_{\mathrm{W}}$ to parton-parton processes in all possible channels at hadron colliders entering the single jet inclusive cross section. At both Tevatron and LHC, such effects are always negligible (below permille level) in the total integrated cross section whilst they become sizable in differential rates. Specifically, if such corrections are defined with respect to the full leading-order result of ${\cal O}(\alpha_{\mathrm{S}}^2 +\alpha_{\mathrm{S}}\alpha_{\mathrm{EW}}+\alpha_{\mathrm{EW}}^2)$, we find that, at the FNAL accelerator, they can reach the -5% benchmark in the jet transverse energy (at the kinematical limit of the machine, rendering their detection quite difficult). At the CERN collider, in the same observable, they exceed the -10% level already at 1 TeV and can reach -40% at 4 TeV, kinematic regions where such corrections will be comfortably observable for standard luminosity. In addition, such corrections are somewhat sensitive to the factorisation/renormalisation scale choice.

==> Notes.txt <==
Please see `Response to Editor'.


==> Reply.txt <==
Dear Editor,

Many thanks for forwarding us the referee's report on our manuscript.
We have greatly appreciated it, as it has helped considerably in improving 
our paper. As we have adhered to all suggestions given in the report, we 
should like to ask you to consider the revised manuscript for publication
in NPB. 

Specifically, here are our comments in response to the referee's 
criticisms.

We have removed mention of `combinatorics' everywhere, clarified what
we meant by it and explained at some length its origin and phenomenological 
impact. This has affected the wording of the last paragraph of Sect. 4 and 
the entirety of Sect. 5. The latter has in fact been modified considerably
to improve its readability, following the suggestions of the referee. 

As for the other specific points raised by the referee, here are our
replies.

1) We have added a footnote to further clarify this (page 3).

2) Ref. [3] has been moved to a more appropriate place. 

3) The expression concerned has been corrected, one set of parentheses
removed and the wording referred to has been modified.

4) The entire last paragraph of Sect.4 has been reworded. Furthermore,
footnote 6 now reminds the reader of our approximation on the CKM matrix,
thus making it easier to understand our comment.

5) Helicities have now been defined where introduced. In addition, 
we have clarified further the explanation of the quantities mentioned by the
referee.

6) Both the caption to Fig. 22 and the commentary in the text have been
modified to make it clear that NLO effects on their own (being interferences)
can be negative but the sum of LO and NLO terms is indeed positive. 

7) We have given an explanation (Sect. 5) of why corrections to process
(12) are large and positive.

8) References are now numerically ordered.

Finally, Sect. 3 has been expanded to include 

* more details on the analytical and numerical parts of the calculation

and

* a differential cross section formula, eq. (20), with appropriate
definitions of the relevant quantities.

Kindest regards,

The authors

